Using compression to identify acronyms in text

Text mining is about looking for patterns in natural language text, and may be defined as the process of analyzing text to extract information from it for particular purposes. In previous work, we claimed that compression is a key technology for text mining, and backed this up with a study that showed how particular kinds of lexical tokens---names, dates, locations, etc.---can be identified and located in running text, using compression models to provide the leverage necessary to distinguish different token types (Witten et al., 1999)

==> fig/acros.txt <==
#FIG 3.2
Landscape
Center
Inches
A4      
66.00
Single
-2
1200 2
4 0 0 100 0 0 18 0.0000 4 195 555 100 800 DCC\001
4 0 0 100 0 0 18 0.0000 4 255 4230 2000 800 Data Compression Conference (DCC)\001
4 2 0 100 0 0 18 0.0000 4 15 150 15000 800 -\001
4 0 0 100 0 0 18 0.0000 4 195 735 100 1200 PPMD\001
4 0 0 100 0 0 18 0.0000 4 255 6990 2000 1200 PPMD (Prediction by Partial Matching using escape method D)\001
4 2 0 100 0 0 18 0.0000 4 135 150 15000 1200 +\001
4 0 0 100 0 0 18 0.0000 4 195 600 100 1600 GNU\001
4 0 0 100 0 0 18 0.0000 4 255 2805 2000 1600 GNU (GNU is Not Unix)\001
4 2 0 100 0 0 18 0.0000 4 135 150 15000 1600 +\001
4 0 0 100 0 0 18 0.0000 4 195 885 100 2000 LASER\001
4 0 0 100 0 0 18 0.0000 4 255 7035 2000 2000 laser (Light Amplification by Stimulated Emition of Radiation)\001
4 2 0 100 0 0 18 0.0000 4 135 150 15000 2000 +\001
4 0 0 100 0 0 18 0.0000 4 195 810 100 2400 CDAG\001
4 0 0 100 0 0 18 0.0000 4 255 4545 2000 2400 ...the cluster dependency DAG (CDAG).\001
4 2 0 100 0 0 18 0.0000 4 15 150 15000 2400 -\001
4 0 0 100 0 0 18 0.0000 4 195 1365 100 2800 COMPCON\001
4 0 0 100 0 0 18 0.0000 4 255 9510 2000 2800 In Procedures of the IEEE Computer Society International Conference (COMPCON).\001
4 2 0 100 0 0 18 0.0000 4 15 150 15000 2800 -\001
4 0 0 100 0 0 18 0.0000 4 195 1110 100 3200 OOPSLA\001
4 0 0 100 0 0 18 0.0000 4 255 12255 2000 3200 In N. Meyrowitz, editor, Object-Oriented Programming Systems, Languages and Applications (OOPSLA '86).\001
4 2 0 100 0 0 18 0.0000 4 15 150 15000 3200 -\001
4 0 0 100 0 0 18 0.0000 4 195 450 100 3600 PPP\001
4 0 0 100 0 0 18 0.0000 4 255 6030 2000 3600 ...the Point-to-Point Protocol (PPP) [Sim93, McG92].\001
4 2 0 100 0 0 18 0.0000 4 15 150 15000 3600 -\001
4 0 0 100 0 0 18 0.0000 4 255 1080 100 400 Acronym\001
4 0 0 100 0 0 18 0.0000 4 195 900 2000 400 Context\001
4 2 0 100 0 0 18 0.0000 4 195 900 15000 400 Model 1\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 800 3\001
4 2 0 100 0 0 18 0.0000 4 240 660 17900 800 <1,1>\001
4 2 0 100 0 0 18 0.0000 4 240 855 19400 800 <1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 1200 1\001
4 2 0 100 0 0 18 0.0000 4 240 855 17900 1200 <2,3,4>\001
4 2 0 100 0 0 18 0.0000 4 240 1050 19400 1200 <1,1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 1600 1\001
4 2 0 100 0 0 18 0.0000 4 240 660 17900 1600 <2,1>\001
4 2 0 100 0 0 18 0.0000 4 240 855 19400 1600 <1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 2000 1\001
4 2 0 100 0 0 18 0.0000 4 240 1050 17900 2000 <1,2,1,2>\001
4 2 0 100 0 0 18 0.0000 4 240 1245 19400 2000 <1,1,1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 2400 3\001
4 2 0 100 0 0 18 0.0000 4 195 465 17900 2400 <2>\001
4 2 0 100 0 0 18 0.0000 4 240 660 19400 2400 <1,3>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 2800 4\001
4 2 0 100 0 0 18 0.0000 4 195 465 17900 2800 <3>\001
4 2 0 100 0 0 18 0.0000 4 240 660 19400 2800 <4,3>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 3200 7\001
4 2 0 100 0 0 18 0.0000 4 240 1245 17900 3200 <1,1,1,1,2>\001
4 2 0 100 0 0 18 0.0000 4 240 1440 19400 3200 <1,1,1,1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 135 16300 3600 4\001
4 2 0 100 0 0 18 0.0000 4 240 660 17900 3600 <2,1>\001
4 2 0 100 0 0 18 0.0000 4 240 855 19400 3600 <1,1,1>\001
4 2 0 100 0 0 18 0.0000 4 195 900 16300 400 Model 2\001
4 2 0 100 0 0 18 0.0000 4 195 900 17900 400 Model 3\001
4 2 0 100 0 0 18 0.0000 4 195 900 19400 400 Model 4\001

